An Explanation of GRB Fermi-LAT Flares and High-Energy Photons in Stratified Afterglows

The second {\itshape Fermi}/LAT gamma-ray burst (GRB) catalog (2FLGC) spanning the first decade of operations by the LAT collaboration was recently released. The closure relations of the synchrotron forward shock (FS) model are not able to reproduce a sizeable portion of the afterglow-phase light curves in this collection, indicating that there may be a large contribution from some other mechanism. Recently, synchrotron self-Compton (SSC) light curves from the reverse shock (RS) regions were derived in the thick- and thin-shell regime for a constant-density medium, and it was demonstrated that analytical light curves could explain the~GeV flare observed in several bursts from 2FLGC, including GRB 160509A. Here, we generalise the SSC RS scenario from the constant density to a stratified medium, and show that this contribution helps to describe the early light curves exhibited in some {\itshape Fermi}/LAT-detected bursts. As a particular case, we model a sample of eight bursts that exhibited a short-lasting emission with the synchrotron and SSC model from FS and RS regions, evolving in a stellar-wind environment, constraining the microphysical parameters, the circumburst density, the bulk Lorentz factor, and the fraction of shock-accelerated electrons. We demonstrate that the highest-energy photons can only be described by the SSC from the forward-shock region.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
